LLM-Evolved Pattern Generators for Optimal Classical Planning

Learned heuristics have recently become a competitive alternative to traditional domain-independent heuristics for satisficing planning. Existing approaches, however, focus on improving search guidance rather than guaranteeing admissibility, which makes them unsuitable for optimal classical planning. We present the first method for learning domain-dependent heuristics that are admissible by design and thus preserve the optimality guarantees of A* search. Instead of learning a direct mapping from states to heuristic values, we learn to construct abstractions that induce admissible heuristics. We use an LLM-driven evolutionary program-synthesis framework to obtain, for each domain, a program that produces a pattern collection for any task in that domain, and we combine the resulting patterns admissibly via saturated cost partitioning. Empirically, the learned programs encode interpretable domain-specific insights, run with negligible overhead at test time and yield heuristics that match the coverage of state-of-the-art domain-independent baselines on several domains while evaluating each state substantially faster.

==> data/combined-2026-05-05-scatter-sys-scp-vs-evolved-patterns-expansions_until_last_jump.csv <==
x,y,cat
15,49,0
34,89,0
39,184,0
41,276,0
177,1267,0
199,199,0
366,366,0
448,1043,0
951,1527,0
3146,3146,0
24370,24471,0
53060,53060,0
85659,85657,0
95784,95784,0
263561,263561,0
587637,587637,0
100000000,100000000,0
25,25,1
20277,17291,1
818035,155968,1
4671374,342070,1
100000000,22961121,1
100000000,100000000,1
1021,3363,2
5933,36189,2
61348,703116,2
65646,300438,2
467109,8367176,2
2784493,100000000,2
8119178,100000000,2
100000000,100000000,2
0.1,100000000,3
1,100000000,3
2,100000000,3
4,100000000,3
63,373577,3
157,100000000,3
275,100000000,3
278,6005,3
300,945092,3
419,26713996,3
6135,100000000,3
7915,100000000,3
15153,100000000,3
16663,100000000,3
25780,100000000,3
103071,100000000,3
100000000,100000000,3
1201,1901,4
124271,69061,4
100000000,100000000,4
0.1,30,5
18,18,5
40,40,5
50,50,5
55,55,5
61,61,5
62,62,5
66,66,5
69,69,5
269,718,5
3395,4415,5
3858,7482,5
4544,19932,5
2480340,2598017,5
2634503,555466,5
100000000,2572237,5
100000000,100000000,5
780054,780054,6
1583523,1583523,6
1621430,1621430,6
2118550,2118550,6
7911902,7911902,6
9755153,9755153,6
12112127,12445321,6
100000000,12698174,6
100000000,36730131,6
100000000,46588906,6
100000000,48217422,6
100000000,100000000,6
117,205,7
12451,12470,7
14956,14812,7
57133,59342,7
83383,83537,7
759757,769003,7
778613,778682,7
1358507,1361709,7
1450258,1462869,7
2089092,2133547,7
9610253,9614975,7
100000000,6199684,7
100000000,8344446,7
100000000,100000000,7

==> data/combined-2026-05-05-scatter-sys-scp-vs-evolved-patterns-total_time.csv <==
x,y,cat
100.032766,0.014345,0
100.036875,0.010856,0
100.041669,0.01,0
100.046542,0.032522,0
100.056178,0.01,0
100.089243,0.01,0
100.099324,0.019202,0
100.113152,0.01,0
100.150883,0.091312,0
100.789932,0.590304,0
100.908966,0.019699,0
101.339517,0.707317,0
101.838704,1.514975,0
102.31638,1.526502,0
113.160213,9.508932,0
160.334438,56.944866,0
1000,1000,0
100.079478,0.01,1
100.242884,0.204623,1
108.03849,12.856337,1
152.554278,65.040616,1
1000,173.879048,1
1000,1000,1
100.069521,0.052235,2
100.190295,0.570806,2
101.254674,11.129767,2
102.055162,8.728094,2
108.942106,63.369676,2
141.796535,1000,2
167.583555,1000,2
1000,1000,2
100.018492,0.059463,3
100.025088,2.365122,3
100.037466,7.981113,3
100.061483,148.675142,3
100.061973,1000,3
100.068262,1000,3
100.177354,1000,3
100.196846,1000,3
100.258576,1000,3
100.511615,1000,3
100.770938,1000,3
100.906015,1000,3
101.204384,1000,3
101.523019,1000,3
101.572785,1000,3
101.672314,1000,3
102.730376,1000,3
103.902829,1000,3
112.390244,1000,3
1000,1000,3
100.030737,0.02471,4
101.916392,0.719411,4
1000,1000,4
100.043146,0.015032,5
100.051727,0.028463,5
100.068248,0.040142,5
100.122754,0.077226,5
100.12808,0.080175,5
100.131695,0.105055,5
100.13176,0.087163,5
100.149616,0.098924,5
100.156841,0.12856,5
100.2101,0.138095,5
100.289788,0.367015,5
100.380095,0.05942,5
101.117544,0.04388,5
173.239411,68.505062,5
176.447519,20.793951,5
1000,85.640464,5
1000,1000,5
107.377668,6.571712,6
108.601037,7.452537,6
112.496572,10.56934,6
126.412459,20.682019,6
139.120218,36.645274,6
141.943923,40.882619,6
151.985504,54.246923,6
1000,91.288544,6
1000,136.238554,6
1000,166.980469,6
1000,178.383477,6
1000,1000,6
100.048731,0.021358,7
100.18298,1.561578,7
100.280688,0.254637,7
100.956489,7.943053,7
102.002515,1.753813,7
107.193204,7.128005,7
116.134264,15.476414,7
120.377334,18.215545,7
124.33554,18.836849,7
135.175176,24.688169,7
168.425238,55.809999,7
1000,59.540712,7
1000,79.908522,7
1000,1000,7

==> data/combined-2026-05-05-scatter-sys1-vs-evolved-patterns-expansions_until_last_jump.csv <==
x,y,cat
106,49,0
374,184,0
430,276,0
743,89,0
2292,1267,0
2465,199,0
15540,1527,0
144155,366,0
157608,3146,0
236530,1043,0
1063866,24471,0
4926964,53060,0
100000000,85657,0
100000000,95784,0
100000000,263561,0
100000000,587637,0
100000000,100000000,0
800,25,1
37438,17291,1
1103968,155968,1
5826849,342070,1
100000000,22961121,1
100000000,100000000,1
8463,3363,2
119144,36189,2
1104656,300438,2
2663611,703116,2
100000000,8367176,2
100000000,100000000,2
126757,6005,3
846366,373577,3
14548743,945092,3
100000000,26713996,3
100000000,100000000,3
7184,1901,4
801554,69061,4
100000000,100000000,4
68444,18,5
2227116,19932,5
2255427,4415,5
5791848,7482,5
14943981,718,5
100000000,30,5
100000000,40,5
100000000,50,5
100000000,55,5
100000000,61,5
100000000,62,5
100000000,66,5
100000000,69,5
100000000,555466,5
100000000,2572237,5
100000000,2598017,5
100000000,100000000,5
780054,780054,6
1583523,1583523,6
1621430,1621430,6
2118550,2118550,6
7911902,7911902,6
9755153,9755153,6
12445321,12445321,6
12698174,12698174,6
36730131,36730131,6
46588906,46588906,6
100000000,48217422,6
100000000,100000000,6
476,205,7
18566,12470,7
63065,14812,7
157272,83537,7
1020482,778682,7
1299034,59342,7
5064205,1462869,7
5255178,769003,7
10687661,1361709,7
13890082,9614975,7
100000000,2133547,7
100000000,6199684,7
100000000,8344446,7
100000000,100000000,7

==> data/combined-2026-05-05-scatter-sys1-vs-evolved-patterns-total_time.csv <==
x,y,cat
0.01,0.01,0
0.011861,0.01,0
0.017856,0.014345,0
0.018851,0.010856,0
0.097643,0.019202,0
0.902685,0.091312,0
1.22334,0.032522,0
2.425876,0.019699,0
6.953048,0.707317,0
32.227363,0.590304,0
1000,1.514975,0
1000,1.526502,0
1000,9.508932,0
1000,56.944866,0
1000,1000,0
0.010938,0.01,1
0.176387,0.204623,1
8.391487,12.856337,1
47.955877,65.040616,1
1000,173.879048,1
1000,1000,1
0.0807,0.052235,2
1.019674,0.570806,2
16.447878,8.728094,2
23.340183,11.129767,2
1000,63.369676,2
1000,1000,2
0.674049,0.059463,3
4.563066,2.365122,3
66.894915,7.981113,3
1000,148.675142,3
1000,1000,3
0.040823,0.02471,4
3.934268,0.719411,4
1000,1000,4
0.512687,0.015032,5
16.30236,0.367015,5
18.29977,0.098924,5
47.879333,0.138095,5
104.797764,0.040142,5
1000,0.028463,5
1000,0.04388,5
1000,0.05942,5
1000,0.077226,5
1000,0.080175,5
1000,0.087163,5
1000,0.105055,5
1000,0.12856,5
1000,20.793951,5
1000,68.505062,5
1000,85.640464,5
1000,1000,5
6.81072,6.571712,6
7.619451,7.452537,6
10.477882,10.56934,6
20.580996,20.682019,6
38.8881,36.645274,6
41.273316,40.882619,6
59.635029,54.246923,6
99.204735,91.288544,6
150.457105,136.238554,6
176.873106,166.980469,6
1000,178.383477,6
1000,1000,6
0.011876,0.021358,7
0.156444,1.561578,7
0.625375,0.254637,7
1.109844,7.943053,7
7.26663,7.128005,7
14.02427,1.753813,7
38.232138,18.215545,7
39.176809,15.476414,7
72.864768,18.836849,7
77.85436,55.809999,7
1000,24.688169,7
1000,59.540712,7
1000,79.908522,7
1000,1000,7

==> data/combined-2026-05-05-scatter-sys2-vs-evolved-patterns-expansions_until_last_jump.csv <==
x,y,cat
18,49,0
78,276,0
89,89,0
199,199,0
274,1267,0
278,184,0
366,366,0
448,1043,0
1527,1527,0
3146,3146,0
24471,24471,0
53060,53060,0
85659,85657,0
95784,95784,0
263561,263561,0
587637,587637,0
100000000,100000000,0
800,25,1
37438,17291,1
1103968,155968,1
5826849,342070,1
100000000,22961121,1
100000000,100000000,1
4137,3363,2
48015,36189,2
335619,300438,2
1138782,703116,2
13119904,8367176,2
100000000,100000000,2
63,373577,3
784,6005,3
31941,26713996,3
33725,945092,3
78902,100000000,3
5027290,100000000,3
100000000,100000000,3
4688,1901,4
394127,69061,4
100000000,100000000,4
18,18,5
30,30,5
40,40,5
50,50,5
55,55,5
61,61,5
62,62,5
66,66,5
69,69,5
5438,718,5
7676,4415,5
15032,7482,5
47514,19932,5
7694131,2598017,5
8184975,555466,5
100000000,2572237,5
100000000,100000000,5
780054,780054,6
1583523,1583523,6
1621430,1621430,6
2118550,2118550,6
7911902,7911902,6
9755153,9755153,6
12445321,12445321,6
12698174,12698174,6
36730131,36730131,6
100000000,46588906,6
100000000,48217422,6
100000000,100000000,6
476,205,7
18566,12470,7
63065,14812,7
157272,83537,7
1020482,778682,7
1299034,59342,7
5064205,1462869,7
5255178,769003,7
10687661,1361709,7
13890082,9614975,7
100000000,2133547,7
100000000,6199684,7
100000000,8344446,7
100000000,100000000,7

==> data/combined-2026-05-05-scatter-sys2-vs-evolved-patterns-total_time.csv <==
x,y,cat
0.01,0.01,0
0.01,0.014345,0
0.010951,0.010856,0
0.01489,0.019699,0
0.016868,0.019202,0
0.030821,0.032522,0
0.075713,0.091312,0
0.573519,0.590304,0
0.828004,0.707317,0
1.236403,1.514975,0
1.459967,1.526502,0
9.425626,9.508932,0
60.447249,56.944866,0
1000,1000,0
0.01,0.01,1
0.183364,0.204623,1
6.816621,12.856337,1
54.253344,65.040616,1
1000,173.879048,1
1000,1000,1
0.049746,0.052235,2
0.545629,0.570806,2
6.097567,8.728094,2
11.791871,11.129767,2
76.858474,63.369676,2
1000,1000,2
0.01,2.365122,3
0.01583,0.059463,3
0.515527,7.981113,3
0.591731,148.675142,3
1.813715,1000,3
74.06373,1000,3
1000,1000,3
0.02983,0.02471,4
2.595343,0.719411,4
1000,1000,4
0.012892,0.015032,5
0.021823,0.028463,5
0.037787,0.04388,5
0.047749,0.05942,5
0.065715,0.077226,5
0.085673,0.080175,5
0.092601,0.087163,5
0.10455,0.105055,5
0.127445,0.12856,5
0.135591,0.098924,5
0.260218,0.138095,5
0.682249,0.367015,5
0.722099,0.040142,5
132.555053,20.793951,5
135.213216,68.505062,5
1000,85.640464,5
1000,1000,5
11.720839,7.452537,6
12.959431,6.571712,6
17.274177,10.56934,6
28.596441,20.682019,6
41.320878,36.645274,6
47.329657,40.882619,6
52.07739,54.246923,6
116.99707,91.288544,6
161.914366,136.238554,6
1000,166.980469,6
1000,178.383477,6
1000,1000,6
0.013838,0.021358,7
0.174307,1.561578,7
0.783211,0.254637,7
1.24982,7.943053,7
7.49419,7.128005,7
18.35007,1.753813,7
35.575635,15.476414,7
41.741691,18.215545,7
78.031505,18.836849,7
79.373435,55.809999,7
1000,24.688169,7
1000,59.540712,7
1000,79.908522,7
1000,1000,7

==> data/combined-2026-05-05-scatter-sys3-vs-evolved-patterns-expansions_until_last_jump.csv <==
x,y,cat
27,49,0
59,184,0
64,89,0
78,276,0
199,199,0
274,1267,0
366,366,0
448,1043,0
1575,1527,0
3146,3146,0
24471,24471,0
53060,53060,0
85659,85657,0
95784,95784,0
263561,263561,0
587637,587637,0
100000000,100000000,0
357,25,1
29294,17291,1
901889,155968,1
5826849,342070,1
100000000,22961121,1
100000000,100000000,1
2932,3363,2
28695,36189,2
335619,300438,2
523860,703116,2
6499747,8367176,2
100000000,100000000,2
0.1,100000000,3
1,100000000,3
4,100000000,3
212,100000000,3
256,6005,3
320,373577,3
343,100000000,3
448,26713996,3
604,945092,3
6408,100000000,3
7978,100000000,3
15370,100000000,3
16868,100000000,3
25644,100000000,3
103855,100000000,3
821137,100000000,3
100000000,100000000,3
1728,1901,4
124049,69061,4
100000000,100000000,4
18,18,5
30,30,5
40,40,5
50,50,5
55,55,5
61,61,5
62,62,5
66,66,5
69,69,5
266,718,5
4266,4415,5
6964,7482,5
18554,19932,5
585026,555466,5
2904217,2598017,5
3623648,2572237,5
100000000,100000000,5
780054,780054,6
1583523,1583523,6
2118550,2118550,6
7911902,7911902,6
9755153,9755153,6
100000000,1621430,6
100000000,12445321,6
100000000,12698174,6
100000000,36730131,6
100000000,46588906,6
100000000,48217422,6
100000000,100000000,6
205,205,7
12451,12470,7
14960,14812,7
57072,59342,7
83383,83537,7
760078,769003,7
778613,778682,7
1360185,1361709,7
1450336,1462869,7
2101705,2133547,7
6118889,6199684,7
9627545,9614975,7
100000000,8344446,7
100000000,100000000,7

==> data/combined-2026-05-05-scatter-sys3-vs-evolved-patterns-total_time.csv <==
x,y,cat
0.01,0.01,0
0.013869,0.01,0
0.018856,0.01,0
0.024832,0.01,0
0.026815,0.010856,0
0.027516,0.014345,0
0.049774,0.019202,0
0.138493,0.019699,0
0.179373,0.032522,0
0.309959,0.091312,0
3.145903,0.707317,0
3.263996,0.590304,0
11.047991,1.514975,0
11.1669,1.526502,0
17.138583,9.508932,0
140.348925,56.944866,0
1000,1000,0
0.01086,0.01,1
0.336831,0.204623,1
15.101949,12.856337,1
54.250741,65.040616,1
1000,173.879048,1
1000,1000,1
0.08763,0.052235,2
0.913136,0.570806,2
13.319322,8.728094,2
15.096535,11.129767,2
98.191902,63.369676,2
1000,1000,2
0.012931,0.059463,3
0.022818,2.365122,3
0.02876,7.981113,3
0.036744,1000,3
0.037798,148.675142,3
0.070735,1000,3
0.224266,1000,3
0.292996,1000,3
0.446948,1000,3
0.508471,1000,3
1.469655,1000,3
1.674826,1000,3
1.816915,1000,3
1.821494,1000,3
2.114669,1000,3
3.0461,1000,3
4.44503,1000,3
5.442131,1000,3
11.048478,1000,3
82.437825,1000,3
1000,1000,3
0.027853,0.02471,4
1.607155,0.719411,4
1000,1000,4
0.034774,0.015032,5
0.12855,0.028463,5
0.161191,0.040142,5
0.362796,0.138095,5
0.384474,0.098924,5
0.427691,0.04388,5
0.672364,0.05942,5
1.04911,0.367015,5
1.675161,0.077226,5
2.143028,0.080175,5
2.399456,0.087163,5
3.141378,0.105055,5
3.806055,0.12856,5
39.186691,20.793951,5
108.811858,68.505062,5
153.967612,85.640464,5
1000,1000,5
33.365949,7.452537,6
42.973302,6.571712,6
45.334597,10.56934,6
166.103802,36.645274,6
170.540109,40.882619,6
1000,20.682019,6
1000,54.246923,6
1000,91.288544,6
1000,136.238554,6
1000,166.980469,6
1000,178.383477,6
1000,1000,6
0.033779,0.021358,7
0.727364,1.561578,7
1.472007,0.254637,7
8.150324,7.943053,7
11.108121,1.753813,7
16.593366,7.128005,7
22.664261,15.476414,7
28.06673,18.215545,7
37.745198,18.836849,7
60.205005,24.688169,7
98.95335,55.809999,7
176.812105,59.540712,7
1000,79.908522,7
1000,1000,7

==> data/combined-2026-05-07-scatter-sys-scp-vs-evolved-patterns-time_per_evaluation.csv <==
x,y,cat
3.3871413415238667e-06,3.224787650867721e-06,0
5.174774071181524e-06,4.552437799843803e-06,0
5.240830695800822e-06,3.91819361478399e-06,0
5.2544813567032e-06,4.1356430371658795e-06,0
5.449591280653951e-06,3.980274155800736e-06,0
5.477256269615867e-06,4.362447359877746e-06,0
5.551267281105991e-06,4.3976574500768046e-06,0
6.179991842079104e-06,5.150791284049894e-06,0
6.41563831194975e-06,4.233740121198581e-06,0
8.802816901408451e-06,4.766440813072937e-06,0
9.67117988394584e-06,9.67117988394584e-06,0
1.9157088122605363e-05,4.755111745126011e-06,0
8.771929824561404e-05,2.469135802469136e-05,0
0.00010101010101010101,2.3866348448687352e-05,0
0.00010989010989010989,4.484304932735426e-05,0
0.0002380952380952381,0.00010309278350515464,0
0.001,0.001,0
5.153977859778597e-06,5.440169496729818e-06,1
5.911243556701031e-06,5.376796408477237e-06,1
5.922987793617414e-06,1.1964379403351361e-05,1
3.0211480362537764e-05,3.154574132492114e-05,1
0.001,4.172394173926145e-06,1
0.001,0.001,1
3.2775256505909872e-06,0.001,2
4.1430698466429025e-06,0.001,2
4.939508742343583e-06,6.217540508915929e-06,2
5.161981364975711e-06,4.33752882621963e-06,2
5.6060269612164475e-06,5.058311657279399e-06,2
6.078564727954972e-06,3.97005366106976e-06,2
6.492908627945944e-06,2.8003802046047698e-06,2
0.001,0.001,2
6.609293504030346e-06,3.972597738434335e-06,3
7.460304731355252e-06,2.6650676389770362e-06,3
7.469791553154724e-06,0.001,3
7.5963179164795695e-06,3.6987987295673397e-06,3
7.824170810712168e-06,0.001,3
8.35421888053467e-06,3.4005588326606644e-06,3
9.143161801608673e-06,0.001,3
9.387791741472173e-06,0.001,3
1.0168550889818351e-05,0.001,3
1.0589888319388066e-05,0.001,3
1.0781004341429586e-05,0.001,3
1.1662136655341639e-05,0.001,3
1.2534785603581883e-05,0.001,3
1.4851690971144897e-05,0.001,3
1.5845481470779456e-05,0.001,3
1.800140235201496e-05,0.001,3
2.2162064120577343e-05,0.001,3
2.378575353558724e-05,0.001,3
2.9044515229942266e-05,0.001,3
0.001,0.001,3
5.849486049926579e-06,4.57204767063922e-06,4
8.387696800985716e-06,4.9961222756863854e-06,4
0.001,0.001,4
5.5789245020527306e-06,4.258740411045213e-06,5
6.272946036590322e-06,6.413715593638124e-06,5
6.763944944634172e-06,4.5352218633669275e-06,5
7.5980583833344565e-06,4.619483671668137e-06,5
9.00039277297722e-06,5.328072153325818e-06,5
1.022027027027027e-05,5.315463165572574e-06,5
1.0905125408942203e-05,1.0905125408942203e-05,5
1.573345476624165e-05,6.071645415907711e-06,5
1.7698075974346327e-05,6.3877651702022695e-06,5
2.2155555555555556e-05,7.0014064697609e-06,5
2.2461223095319437e-05,6.80389477280492e-06,5
2.265553997194951e-05,7.534642356241234e-06,5
2.34678338762215e-05,7.70399022801303e-06,5
2.542060988433228e-05,8.635120925341746e-06,5
3.003003003003003e-05,3.003003003003003e-05,5
0.001,6.1720823147946674e-06,5
0.001,0.001,5
4.2171865150589945e-06,4.11402591721833e-06,6
4.25005959231652e-06,4.326031095473662e-06,6
4.722015424114203e-06,4.482375071342798e-06,6
4.823980145296707e-06,4.663562650224461e-06,6
5.2313940285372285e-06,4.582061610134809e-06,6
5.860177083859302e-06,4.98375590873334e-06,6
7.948942583971627e-06,6.2307590218336185e-06,6
0.001,3.583571710510318e-06,6
0.001,3.6917060725346685e-06,6
0.001,3.707807336088064e-06,6
0.001,5.408282323398248e-06,6
0.001,0.001,6
4.989585455494308e-06,4.013508709822067e-06,7
5.13285070554295e-06,3.4636178933747826e-06,7
5.296838384131323e-06,4.0544678470245096e-06,7
5.544001253820234e-06,4.2373042221614655e-05,7
5.658114637956717e-06,4.446076619187416e-05,7
5.824985099535105e-06,5.295776986951364e-06,7
6.210577422036484e-06,6.163360125771757e-06,7
6.344700865726907e-06,5.747281425238772e-06,7
6.473433444084325e-06,5.705978849125632e-06,7
6.818864803454597e-06,6.995322731099335e-06,7
3.125e-05,2.0449897750511246e-05,7
0.001,2.627339899463248e-06,7
0.001,2.906642609356999e-06,7
0.001,0.001,7


==> data/combined-2026-05-07-scatter-sys1-vs-evolved-patterns-time_per_evaluation.csv <==
x,y,cat
3.5240725466908058e-06,4.1356430371658795e-06,0
3.6891429646738884e-06,4.3976574500768046e-06,0
3.7749455897148778e-06,4.552437799843803e-06,0
3.7763119319847554e-06,4.755111745126011e-06,0
3.824698894571853e-06,3.980274155800736e-06,0
3.859127535426508e-06,9.67117988394584e-06,0
3.967763457788147e-06,3.91819361478399e-06,0
4.062188891744827e-06,4.766440813072937e-06,0
6.3211125158027815e-06,4.484304932735426e-05,0
1.3605442176870749e-05,2.469135802469136e-05,0
1.7182130584192442e-05,2.3866348448687352e-05,0
5.555555555555556e-05,0.00010309278350515464,0
0.001,3.224787650867721e-06,0
0.001,4.233740121198581e-06,0
0.001,4.362447359877746e-06,0
0.001,5.150791284049894e-06,0
0.001,0.001,0
4.126188584771671e-06,5.440169496729818e-06,1
5.331052559019663e-06,5.376796408477237e-06,1
6.176733551708416e-06,1.1964379403351361e-05,1
7.468259895444362e-06,3.154574132492114e-05,1
0.001,4.172394173926145e-06,1
0.001,0.001,1
3.299919025180242e-06,4.33752882621963e-06,2
3.4225521669341892e-06,3.97005366106976e-06,2
3.914393996751526e-06,6.217540508915929e-06,2
4.427993651555081e-06,5.058311657279399e-06,2
0.001,2.8003802046047698e-06,2
0.001,0.001,2
3.731199406488464e-06,3.6987987295673397e-06,3
3.966191472665446e-06,3.4005588326606644e-06,3
4.408559156171674e-06,3.972597738434335e-06,3
0.001,2.6650676389770362e-06,3
0.001,0.001,3
4.134936618884019e-06,4.57204767063922e-06,4
4.221232940711488e-06,4.9961222756863854e-06,4
0.001,0.001,4
5.545236013373096e-06,5.328072153325818e-06,5
5.7616335475329e-06,3.003003003003003e-05,5
5.836738015009955e-06,4.619483671668137e-06,5
6.379404933619622e-06,4.5352218633669275e-06,5
7.620423683818806e-06,5.315463165572574e-06,5
0.001,4.258740411045213e-06,5
0.001,6.071645415907711e-06,5
0.001,6.1720823147946674e-06,5
0.001,6.3877651702022695e-06,5
0.001,6.413715593638124e-06,5
0.001,6.80389477280492e-06,5
0.001,7.0014064697609e-06,5
0.001,7.534642356241234e-06,5
0.001,7.70399022801303e-06,5
0.001,8.635120925341746e-06,5
0.001,1.0905125408942203e-05,5
0.001,0.001,5
3.795840172049225e-06,3.583571710510318e-06,6
4.094706258882068e-06,3.707807336088064e-06,6
4.153013464670375e-06,4.11402591721833e-06,6
4.681861289498706e-06,4.582061610134809e-06,6
4.755432192595952e-06,4.326031095473662e-06,6
4.756335699294004e-06,4.482375071342798e-06,6
4.8319719621315216e-06,4.663562650224461e-06,6
4.939813855728988e-06,4.98375590873334e-06,6
5.8762735891320395e-06,5.408282323398248e-06,6
6.194605329277849e-06,6.2307590218336185e-06,6
0.001,3.6917060725346685e-06,6
0.001,0.001,6
2.731234367940315e-06,4.0544678470245096e-06,7
3.844395804492336e-06,5.295776986951364e-06,7
3.857386555093789e-06,4.446076619187416e-05,7
4.005575598556904e-06,4.2373042221614655e-05,7
4.0716165771161625e-06,5.705978849125632e-06,7
4.569179296194943e-06,6.995322731099335e-06,7
4.640517864980194e-06,4.013508709822067e-06,7
4.9028461284148364e-06,6.163360125771757e-06,7
5.527461271503944e-06,5.747281425238772e-06,7
9.775171065493646e-06,2.0449897750511246e-05,7
0.001,2.627339899463248e-06,7
0.001,2.906642609356999e-06,7
0.001,3.4636178933747826e-06,7
0.001,0.001,7


==> data/combined-2026-05-07-scatter-sys2-vs-evolved-patterns-time_per_evaluation.csv <==
x,y,cat
3.4158086408692756e-06,3.224787650867721e-06,0
3.840232065156755e-06,4.552437799843803e-06,0
3.988632564359746e-06,3.980274155800736e-06,0
4.019050258290522e-06,4.1356430371658795e-06,0
4.082769533108658e-06,4.233740121198581e-06,0
4.204064564116802e-06,5.150791284049894e-06,0
4.21121351766513e-06,4.3976574500768046e-06,0
4.323234766881121e-06,4.362447359877746e-06,0
4.587008076604694e-06,3.91819361478399e-06,0
8.802816901408451e-06,4.766440813072937e-06,0
8.873114463176575e-06,4.755111745126011e-06,0
9.67117988394584e-06,9.67117988394584e-06,0
1.652892561983471e-05,2.469135802469136e-05,0
4.484304932735426e-05,4.484304932735426e-05,0
6.369426751592357e-05,2.3866348448687352e-05,0
0.00014084507042253522,0.00010309278350515464,0
0.001,0.001,0
4.295057894610144e-06,5.440169496729818e-06,1
5.0167206466102384e-06,1.1964379403351361e-05,1
6.030982293545138e-06,5.376796408477237e-06,1
7.468259895444362e-06,3.154574132492114e-05,1
0.001,4.172394173926145e-06,1
0.001,0.001,1
2.789228655206994e-06,2.8003802046047698e-06,2
3.5850008003841844e-06,3.97005366106976e-06,2
3.7293345311312283e-06,4.33752882621963e-06,2
4.19041183740088e-06,6.217540508915929e-06,2
4.46145360983574e-06,5.058311657279399e-06,2
0.001,0.001,2
2.6606912589151666e-06,0.001,3
3.4530261570600527e-06,2.6650676389770362e-06,3
3.4802308152612066e-06,0.001,3
3.5964049755589053e-06,3.6987987295673397e-06,3
4.039482641252553e-06,3.4005588326606644e-06,3
7.987220447284345e-06,3.972597738434335e-06,3
0.001,0.001,3
3.976626172535753e-06,4.57204767063922e-06,4
4.829213935766864e-06,4.9961222756863854e-06,4
0.001,0.001,4
4.052402834336185e-06,4.258740411045213e-06,5
4.809851990887338e-06,4.5352218633669275e-06,5
4.879304946775204e-06,4.619483671668137e-06,5
5.06197173018429e-06,5.328072153325818e-06,5
5.1595635510691324e-06,5.315463165572574e-06,5
5.7637698120718826e-06,6.413715593638124e-06,5
6.652094717668488e-06,6.071645415907711e-06,5
6.8811050814010855e-06,6.3877651702022695e-06,5
9.33428338762215e-06,7.70399022801303e-06,5
9.533895921237694e-06,7.0014064697609e-06,5
9.874274000683293e-06,6.80389477280492e-06,5
1.0067321178120617e-05,7.534642356241234e-06,5
1.0905125408942203e-05,1.0905125408942203e-05,5
1.1525236593059936e-05,8.635120925341746e-06,5
3.003003003003003e-05,3.003003003003003e-05,5
0.001,6.1720823147946674e-06,5
0.001,0.001,5
4.15176089985818e-06,4.326031095473662e-06,6
4.4059720539051004e-06,3.707807336088064e-06,6
4.760857493948251e-06,4.11402591721833e-06,6
5.051780832476404e-06,4.482375071342798e-06,6
6.91881171502892e-06,5.408282323398248e-06,6
7.1998486056022075e-06,4.582061610134809e-06,6
8.139908801293373e-06,4.98375590873334e-06,6
8.55007742781598e-06,6.2307590218336185e-06,6
9.182363514919835e-06,4.663562650224461e-06,6
0.001,3.583571710510318e-06,6
0.001,3.6917060725346685e-06,6
0.001,0.001,6
2.9247068007060564e-06,4.0544678470245096e-06,7
4.148707205052115e-06,6.995322731099335e-06,7
4.338176036167584e-06,4.446076619187416e-05,7
4.439898327320433e-06,4.2373042221614655e-05,7
4.4447435852912896e-06,5.705978849125632e-06,7
4.730897308243386e-06,4.013508709822067e-06,7
4.8100859305820585e-06,5.295776986951364e-06,7
5.053975499916503e-06,6.163360125771757e-06,7
7.231675230051821e-06,5.747281425238772e-06,7
9.775171065493646e-06,2.0449897750511246e-05,7
0.001,2.627339899463248e-06,7
0.001,2.906642609356999e-06,7
0.001,3.4636178933747826e-06,7
0.001,0.001,7


==> data/combined-2026-05-07-scatter-sys3-vs-evolved-patterns-time_per_evaluation.csv <==
x,y,cat
7.828167527009565e-06,4.362447359877746e-06,0
7.902932234228297e-06,3.224787650867721e-06,0
9.925497752087347e-06,3.980274155800736e-06,0
1.0598646034816247e-05,9.67117988394584e-06,0
1.1539696699375556e-05,4.755111745126011e-06,0
1.5182918665625349e-05,4.552437799843803e-06,0
1.7724372519713446e-05,3.91819361478399e-06,0
2.1630952380952382e-05,4.3976574500768046e-06,0
2.26972899497559e-05,4.1356430371658795e-06,0
3.108924232570056e-05,4.233740121198581e-06,0
3.68318661971831e-05,4.766440813072937e-06,0
3.739427780120038e-05,5.150791284049894e-06,0
6.211180124223603e-05,4.484304932735426e-05,0
6.369426751592357e-05,2.3866348448687352e-05,0
6.535947712418301e-05,2.469135802469136e-05,0
0.00018518518518518518,0.00010309278350515464,0
0.001,0.001,0
6.0285934897703694e-06,5.376796408477237e-06,1
8.373872950819672e-06,5.440169496729818e-06,1
9.049773755656109e-06,3.154574132492114e-05,1
1.1110216855543066e-05,1.1964379403351361e-05,1
0.001,4.172394173926145e-06,1
0.001,0.001,1
5.360881881473832e-06,2.8003802046047698e-06,2
7.397260273972603e-06,3.97005366106976e-06,2
8.579376677459717e-06,4.33752882621963e-06,2
8.777645756148223e-06,5.058311657279399e-06,2
9.147853287570563e-06,6.217540508915929e-06,2
0.001,0.001,2
4.467496886674969e-06,3.972597738434335e-06,3
4.8913348546438235e-06,0.001,3
5.287769784172662e-06,3.6987987295673397e-06,3
5.714258409785933e-06,2.6650676389770362e-06,3
6.445509496577676e-06,0.001,3
7.123571618389583e-06,0.001,3
7.297305024301428e-06,0.001,3
8.1454138239905e-06,0.001,3
8.237232289950576e-06,3.4005588326606644e-06,3
1.111923648983639e-05,0.001,3
1.1664144063206015e-05,0.001,3
1.1949841121235803e-05,0.001,3
1.2650097112244679e-05,0.001,3
1.567971053336907e-05,0.001,3
2.1165753424657533e-05,0.001,3
2.4797072154845033e-05,0.001,3
3.791413986727923e-05,0.001,3
4.497771452967127e-05,0.001,3
4.624835660953042e-05,0.001,3
0.00010164712691194708,0.001,3
0.001,0.001,3
5.560404470463012e-06,4.57204767063922e-06,4
7.3039643550782585e-06,4.9961222756863854e-06,4
0.001,0.001,4
6.76226548497103e-06,4.258740411045213e-06,5
7.192633419054671e-06,6.1720823147946674e-06,5
1.0974159062976752e-05,6.413715593638124e-06,5
1.2906667178149454e-05,4.5352218633669275e-06,5
1.5641614123581336e-05,5.315463165572574e-06,5
2.0187001915117067e-05,4.619483671668137e-06,5
3.003003003003003e-05,3.003003003003003e-05,5
3.0418756815703378e-05,1.0905125408942203e-05,5
3.0552921945239066e-05,5.328072153325818e-06,5
8.714268366727383e-05,6.071645415907711e-06,5
0.00011253280710409473,6.3877651702022695e-06,5
0.0003022654723127036,7.70399022801303e-06,5
0.00030372736590365563,6.80389477280492e-06,5
0.0003058433192686357,7.0014064697609e-06,5
0.00039601402524544184,7.534642356241234e-06,5
0.0004374684542586751,8.635120925341746e-06,5
0.001,0.001,5
1.706751921407124e-05,4.11402591721833e-06,6
2.006594149160407e-05,4.582061610134809e-06,6
2.0177311369029305e-05,4.482375071342798e-06,6
2.096574881235463e-05,4.98375590873334e-06,6
2.8805324748028364e-05,4.663562650224461e-06,6
0.001,3.583571710510318e-06,6
0.001,3.6917060725346685e-06,6
0.001,3.707807336088064e-06,6
0.001,4.326031095473662e-06,6
0.001,5.408282323398248e-06,6
0.001,6.2307590218336185e-06,6
0.001,0.001,6
7.190749359782863e-06,4.013508709822067e-06,7
7.988518562615702e-06,2.627339899463248e-06,7
8.156016421818306e-06,4.0544678470245096e-06,7
8.675767387320917e-06,3.4636178933747826e-06,7
8.860926077653066e-06,5.705978849125632e-06,7
1.0328239011196399e-05,6.995322731099335e-06,7
1.4148941598301976e-05,6.163360125771757e-06,7
2.0449897750511246e-05,2.0449897750511246e-05,7
2.4945458819841704e-05,4.2373042221614655e-05,7
3.259555513208357e-05,5.295776986951364e-06,7
3.823629385964912e-05,5.747281425238772e-06,7
4.829054896879125e-05,4.446076619187416e-05,7
0.001,2.906642609356999e-06,7
0.001,0.001,7


==> data/v13_evolution_plot.csv <==
domain_idx,iteration,score,mark_score
0,0,1.372,nan
0,1,1.3732,1.3732
0,2,1.374,1.374
0,3,1.374,nan
0,4,1.374,nan
0,5,1.4081,1.4081
0,6,1.4081,nan
0,7,1.4081,nan
0,9,1.4081,nan
0,11,1.4912,1.4912
0,14,1.4912,nan
0,15,1.4912,nan
0,16,1.4912,nan
0,17,1.4926,1.4926
0,18,1.4926,nan
0,19,1.4926,nan
0,20,1.4926,nan
0,21,1.4926,nan
0,22,1.4926,nan
0,23,1.4926,nan
0,24,1.4926,nan
0,25,1.4926,nan
0,26,1.4926,nan
0,27,1.4926,nan
0,28,1.4926,nan
0,29,1.4926,nan
0,30,1.4926,nan
0,31,1.4926,nan
0,32,1.4926,nan
0,33,1.4926,nan
0,34,1.4926,nan
0,35,1.4926,nan
0,36,1.4926,nan
0,37,1.4926,nan
0,38,1.4926,nan
0,39,1.4926,nan
0,40,1.4926,nan
0,41,1.4926,nan
0,42,1.4926,nan
0,43,1.4926,nan
0,44,1.4929,1.4929
0,45,1.4929,nan
0,46,1.4929,nan
0,47,1.4929,nan
0,49,1.5111,1.5111
0,50,1.5111,nan
0,51,1.5111,nan
0,52,1.5111,nan
0,53,1.5111,nan
0,54,1.5111,nan
0,55,1.5276,1.5276
0,56,1.5276,nan
0,57,1.5276,nan
0,58,1.5276,nan
0,59,1.5276,nan
0,60,1.5276,nan
0,61,1.5306,1.5306
0,62,1.5306,nan
0,63,1.5306,nan
0,64,1.5306,nan
0,65,1.5306,nan
0,66,1.5306,nan
0,67,1.5306,nan
0,68,1.5306,nan
0,69,1.5306,nan
0,70,1.5306,nan
0,71,1.5306,nan
0,72,1.5306,nan
0,73,1.5308,1.5308
0,74,1.5308,nan
0,75,1.5308,nan
0,76,1.5308,nan
0,77,1.5308,nan
0,78,1.5308,nan
0,79,1.5308,nan
0,80,1.5308,nan
0,81,1.5308,nan
0,82,1.5308,nan
0,83,1.5308,nan
0,84,1.5308,nan
0,85,1.5308,nan
0,87,1.5308,nan
0,88,1.5308,nan
0,89,1.5308,nan
0,90,1.5308,nan
0,91,1.5308,nan
0,92,1.5308,nan
0,94,1.5308,nan
0,95,1.5308,nan
0,96,1.5308,nan
0,97,1.5308,nan
0,98,1.5308,nan
0,99,1.5308,nan
0,100,1.5308,nan
1,0,1.2475,nan
1,1,1.2431,nan
1,2,1.2443,1.2443
1,3,1.247,1.247
1,4,1.247,nan
1,5,1.2578,1.2578
1,6,1.2611,1.2611
1,7,1.2611,nan
1,9,1.2611,nan
1,10,1.2611,nan
1,11,1.2611,nan
1,12,1.2611,nan
1,13,1.2611,nan
1,14,1.2611,nan
1,15,1.2611,nan
1,16,1.2612,1.2612
1,17,1.2612,nan
1,18,1.2613,1.2613
1,19,1.2613,nan
1,20,1.2613,nan
1,21,1.2613,nan
1,22,1.2613,nan
1,23,1.2613,nan
1,24,1.2613,nan
1,25,1.2613,nan
1,26,1.2613,nan
1,28,1.2613,nan
1,29,1.2613,nan
1,30,1.2613,nan
1,32,1.2613,nan
1,34,1.2613,nan
1,35,1.2613,nan
1,36,1.2613,nan
1,37,1.2613,nan
1,38,1.2613,nan
1,39,1.2613,nan
1,40,1.2613,nan
1,42,1.2613,nan
1,43,1.2613,nan
1,44,1.2613,nan
1,45,1.2613,nan
1,46,1.2619,1.2619
1,47,1.2619,nan
1,48,1.2619,nan
1,49,1.2619,nan
1,50,1.2619,nan
1,51,1.2619,nan
1,52,1.2619,nan
1,53,1.2619,nan
1,54,1.2619,nan
1,55,1.2619,nan
1,56,1.2619,nan
1,57,1.2619,nan
1,58,1.2619,nan
1,59,1.2619,nan
1,60,1.2619,nan
1,61,1.2619,nan
1,62,1.2619,nan
1,63,1.2619,nan
1,64,1.2619,nan
1,65,1.2619,nan
1,66,1.2619,nan
1,67,1.2619,nan
1,68,1.2619,nan
1,69,1.2619,nan
1,70,1.2619,nan
1,71,1.2619,nan
1,72,1.2622,1.2622
1,73,1.2622,nan
1,74,1.2622,nan
1,75,1.2622,nan
1,76,1.2622,nan
1,77,1.2622,nan
1,78,1.2622,nan
1,79,1.2622,nan
1,80,1.2622,nan
1,81,1.2622,nan
1,82,1.2622,nan
1,84,1.2622,nan
1,85,1.2622,nan
1,86,1.2622,nan
1,87,1.2622,nan
1,88,1.2622,nan
1,89,1.2622,nan
1,90,1.2698,1.2698
1,91,1.2698,nan
1,92,1.2698,nan
1,94,1.2698,nan
1,95,1.2698,nan
1,96,1.2698,nan
1,98,1.2698,nan
1,99,1.2698,nan
1,100,1.2698,nan
2,0,1.1921,nan
2,1,1.2035,1.2035
2,3,1.2035,nan
2,4,1.2042,1.2042
2,5,1.2042,nan
2,7,1.2042,nan
2,8,1.2042,nan
2,10,1.2063,1.2063
2,11,1.2063,nan
2,12,1.2063,nan
2,13,1.2063,nan
2,14,1.2063,nan
2,15,1.2063,nan
2,16,1.2063,nan
2,17,1.2063,nan
2,19,1.2066,1.2066
2,20,1.2066,nan
2,21,1.2066,nan
2,22,1.2066,nan
2,23,1.2066,nan
2,24,1.2066,nan
2,25,1.2066,nan
2,26,1.2066,nan
2,28,1.2066,nan
2,31,1.2066,nan
2,32,1.2066,nan
2,34,1.2066,nan
2,35,1.2066,nan
2,36,1.2066,nan
2,37,1.2066,nan
2,38,1.2066,nan
2,39,1.2125,1.2125
2,40,1.2125,nan
2,41,1.2125,nan
2,42,1.2125,nan
2,43,1.2125,nan
2,44,1.2125,nan
2,45,1.2125,nan
2,46,1.2125,nan
2,47,1.2125,nan
2,48,1.2125,nan
2,49,1.2125,nan
2,51,1.2125,nan
2,52,1.2125,nan
2,53,1.2125,nan
2,54,1.2155,1.2155
2,55,1.2155,nan
2,56,1.2155,nan
2,57,1.2155,nan
2,58,1.2155,nan
2,59,1.2155,nan
2,60,1.2155,nan
2,61,1.2155,nan
2,62,1.2155,nan
2,63,1.2155,nan
2,64,1.2155,nan
2,65,1.2155,nan
2,66,1.2155,nan
2,67,1.2155,nan
2,68,1.2155,nan
2,69,1.2155,nan
2,70,1.2155,nan
2,71,1.2155,nan
2,72,1.2155,nan
2,73,1.2155,nan
2,74,1.2155,nan
2,75,1.2155,nan
2,76,1.2155,nan
2,77,1.2155,nan
2,78,1.2155,nan
2,79,1.2155,nan
2,80,1.2155,nan
2,81,1.2155,nan
2,82,1.2155,nan
2,83,1.2155,nan
2,84,1.2155,nan
2,85,1.2155,nan
2,86,1.2155,nan
2,87,1.2155,nan
2,88,1.2155,nan
2,89,1.2155,nan
2,90,1.2155,nan
2,91,1.2155,nan
2,92,1.2155,nan
2,93,1.2155,nan
2,94,1.2155,nan
2,95,1.2155,nan
2,96,1.2155,nan
2,97,1.2155,nan
2,98,1.2155,nan
2,99,1.2155,nan
2,100,1.2155,nan
3,0,2.0319,nan
3,1,2.4056,2.4056
3,2,2.4791,2.4791
3,3,2.4791,nan
3,4,2.4791,nan
3,5,2.4791,nan
3,7,2.4791,nan
3,9,2.4791,nan
3,10,2.4791,nan
3,11,2.4791,nan
3,12,2.4791,nan
3,13,2.4791,nan
3,14,2.4791,nan
3,15,2.4791,nan
3,16,2.4791,nan
3,17,2.4791,nan
3,18,2.4791,nan
3,19,2.4791,nan
3,20,2.4791,nan
3,21,2.4791,nan
3,23,2.4791,nan
3,24,2.4791,nan
3,25,2.4791,nan
3,26,2.4791,nan
3,27,2.4791,nan
3,28,2.4791,nan
3,29,2.4791,nan
3,30,2.4791,nan
3,31,2.4791,nan
3,32,2.4791,nan
3,34,2.4806,2.4806
3,35,2.4806,nan
3,36,2.5125,2.5125
3,37,2.5125,nan
3,38,2.5125,nan
3,40,2.5125,nan
3,41,2.5125,nan
3,42,2.5138,2.5138
3,44,2.5138,nan
3,45,2.5138,nan
3,46,2.5138,nan
3,47,2.5138,nan
3,48,2.5138,nan
3,49,2.5138,nan
3,50,2.5138,nan
3,51,2.5138,nan
3,52,2.5138,nan
3,53,2.5138,nan
3,54,2.5138,nan
3,55,2.5138,nan
3,56,2.5138,nan
3,57,2.5138,nan
3,58,2.5138,nan
3,59,2.5138,nan
3,60,2.5138,nan
3,61,2.5138,nan
3,62,2.5138,nan
3,63,2.5138,nan
3,64,2.5138,nan
3,65,2.5159,2.5159
3,66,2.5159,nan
3,67,2.5159,nan
3,68,2.5159,nan
3,69,2.5159,nan
3,71,2.5159,nan
3,72,2.5159,nan
3,73,2.5159,nan
3,74,2.5159,nan
3,75,2.5159,nan
3,76,2.5159,nan
3,78,2.5159,nan
3,79,2.5159,nan
3,80,2.5159,nan
3,81,2.5159,nan
3,82,2.5159,nan
3,83,2.5159,nan
3,84,2.5159,nan
3,85,2.5159,nan
3,87,2.5159,nan
3,88,2.5159,nan
3,89,2.5159,nan
3,90,2.5159,nan
3,91,2.5159,nan
3,92,2.5159,nan
3,93,2.5159,nan
3,94,2.5159,nan
3,95,2.5159,nan
3,96,2.5159,nan
3,97,2.5159,nan
3,98,2.5159,nan
3,99,2.5159,nan
3,100,2.5159,nan
4,0,1.0621,nan
4,1,1.3274,1.3274
4,2,1.3275,1.3275
4,3,1.3275,nan
4,4,1.3276,1.3276
4,5,1.3283,1.3283
4,6,1.3283,nan
4,7,1.3283,nan
4,8,1.3283,nan
4,9,1.3283,nan
4,10,1.3283,nan
4,11,1.3283,nan
4,12,1.3283,nan
4,13,1.3283,nan
4,14,1.3283,nan
4,15,1.3283,nan
4,16,1.3283,nan
4,17,1.3283,nan
4,18,1.3283,nan
4,19,1.3283,nan
4,20,1.3284,1.3284
4,21,1.3284,nan
4,22,1.3284,nan
4,23,1.3284,nan
4,24,1.3284,nan
4,25,1.3284,nan
4,26,1.3284,nan
4,27,1.3284,nan
4,28,1.3289,1.3289
4,29,1.3289,nan
4,30,1.3289,nan
4,31,1.329,1.329
4,32,1.329,nan
4,33,1.329,nan
4,34,1.3303,1.3303
4,35,1.3303,nan
4,37,1.3303,nan
4,38,1.3303,nan
4,39,1.3303,nan
4,40,1.3303,nan
4,41,1.3303,nan
4,42,1.3303,nan
4,43,1.3304,1.3304
4,45,1.3304,nan
4,47,1.3304,nan
4,49,1.3304,nan
4,50,1.3304,nan
4,51,1.3304,nan
4,52,1.3467,1.3467
4,54,1.3467,nan
4,55,1.3467,nan
4,57,1.3467,nan
4,58,1.3468,1.3468
4,60,1.3468,nan
4,61,1.3498,1.3498
4,62,1.3498,nan
4,64,1.3498,nan
4,65,1.3498,nan
4,66,1.3498,nan
4,68,1.3498,nan
4,69,1.3498,nan
4,70,1.3498,nan
4,71,1.3498,nan
4,72,1.3498,nan
4,73,1.3498,nan
4,74,1.3498,nan
4,75,1.3498,nan
4,76,1.3499,1.3499
4,77,1.3499,nan
4,78,1.3508,1.3508
4,79,1.3508,nan
4,81,1.3508,nan
4,82,1.3508,nan
4,83,1.3508,nan
4,85,1.3508,nan
4,86,1.3508,nan
4,87,1.3508,nan
4,88,1.3508,nan
4,89,1.3508,nan
4,90,1.3508,nan
4,93,1.3508,nan
4,95,1.3508,nan
4,97,1.3508,nan
4,98,1.3508,nan
4,99,1.3508,nan
4,100,1.3508,nan
5,0,1.4354,nan
5,1,1.4244,nan
5,2,1.4372,1.4372
5,3,1.4416,1.4416
5,4,1.4416,nan
5,5,1.4416,nan
5,6,1.4416,nan
5,7,1.4416,nan
5,9,1.4441,1.4441
5,10,1.4441,nan
5,11,1.4441,nan
5,13,1.4441,nan
5,14,1.4441,nan
5,15,1.4441,nan
5,16,1.4441,nan
5,17,1.4441,nan
5,18,1.4441,nan
5,19,1.4441,nan
5,20,1.4441,nan
5,21,1.4441,nan
5,22,1.4441,nan
5,24,1.4441,nan
5,25,1.4441,nan
5,26,1.4441,nan
5,27,1.4441,nan
5,28,1.4441,nan
5,29,1.4441,nan
5,30,1.4441,nan
5,31,1.4441,nan
5,32,1.4441,nan
5,33,1.4441,nan
5,34,1.4441,nan
5,36,1.4441,nan
5,37,1.4441,nan
5,38,1.4441,nan
5,39,1.4441,nan
5,40,1.4441,nan
5,41,1.4441,nan
5,42,1.4441,nan
5,43,1.4441,nan
5,46,1.4441,nan
5,47,1.4441,nan
5,48,1.4441,nan
5,49,1.4441,nan
5,50,1.4441,nan
5,51,1.4441,nan
5,52,1.4441,nan
5,53,1.4441,nan
5,54,1.4441,nan
5,55,1.4441,nan
5,56,1.4441,nan
5,57,1.4441,nan
5,58,1.4441,nan
5,59,1.4441,nan
5,61,1.4441,nan
5,62,1.4441,nan
5,64,1.4441,nan
5,65,1.4441,nan
5,66,1.4441,nan
5,67,1.4441,nan
5,68,1.4441,nan
5,69,1.4441,nan
5,70,1.4441,nan
5,71,1.4441,nan
5,72,1.4441,nan
5,73,1.4441,nan
5,74,1.4441,nan
5,75,1.4441,nan
5,76,1.4441,nan
5,78,1.4441,nan
5,79,1.4441,nan
5,80,1.4441,nan
5,81,1.4441,nan
5,82,1.4441,nan
5,83,1.4441,nan
5,84,1.4441,nan
5,85,1.4441,nan
5,86,1.4441,nan
5,88,1.4441,nan
5,89,1.4441,nan
5,90,1.4441,nan
5,91,1.4441,nan
5,92,1.4441,nan
5,93,1.4441,nan
5,94,1.4441,nan
5,95,1.4441,nan
5,96,1.4441,nan
5,97,1.4441,nan
5,98,1.4441,nan
5,99,1.4441,nan
5,100,1.4441,nan
6,0,1.8165,nan
6,1,1.6903,nan
6,2,1.6903,nan
6,3,1.7936,1.7936
6,4,1.7936,nan
6,5,1.7936,nan
6,8,1.7936,nan
6,9,1.7936,nan
6,10,1.7936,nan
6,11,1.7936,nan
6,12,1.7936,nan
6,13,1.7936,nan
6,15,1.7936,nan
6,16,1.8029,1.8029
6,17,1.8029,nan
6,18,1.8029,nan
6,19,1.8029,nan
6,20,1.8029,nan
6,21,1.8029,nan
6,22,1.8029,nan
6,23,1.8029,nan
6,24,1.8029,nan
6,25,1.8029,nan
6,26,1.8029,nan
6,27,1.8029,nan
6,28,1.8029,nan
6,29,1.8029,nan
6,31,1.8029,nan
6,32,1.8029,nan
6,33,1.8029,nan
6,36,1.8029,nan
6,37,1.8487,1.8487
6,38,1.8487,nan
6,39,1.8487,nan
6,40,1.8487,nan
6,41,1.8487,nan
6,42,1.8487,nan
6,43,1.8487,nan
6,44,1.8487,nan
6,45,1.8487,nan
6,46,1.8489,1.8489
6,47,1.8489,nan
6,48,1.8489,nan
6,49,1.8489,nan
6,50,1.8489,nan
6,51,1.8489,nan
6,52,1.8489,nan
6,54,1.8489,nan
6,55,1.8489,nan
6,57,1.8489,nan
6,58,1.8489,nan
6,59,1.8489,nan
6,60,1.8489,nan
6,61,1.8489,nan
6,62,1.8489,nan
6,64,1.8557,1.8557
6,65,1.8557,nan
6,66,1.8557,nan
6,67,1.8557,nan
6,68,1.8557,nan
6,69,1.8557,nan
6,70,1.8557,nan
6,71,1.8558,1.8558
6,72,1.8558,nan
6,73,1.8558,nan
6,74,1.8563,1.8563
6,77,1.8563,nan
6,79,1.8563,nan
6,80,1.8563,nan
6,81,1.8563,nan
6,82,1.8563,nan
6,83,1.8563,nan
6,84,1.8563,nan
6,85,1.8563,nan
6,86,1.8563,nan
6,87,1.8563,nan
6,88,1.8563,nan
6,89,1.8563,nan
6,90,1.8563,nan
6,91,1.8563,nan
6,92,1.8563,nan
6,93,1.8563,nan
6,94,1.8563,nan
6,95,1.8563,nan
6,96,1.8563,nan
6,97,1.8563,nan
6,98,1.8563,nan
6,99,1.8563,nan
6,100,1.8563,nan
7,0,1.245,nan
7,1,1.2538,1.2538
7,2,1.2824,1.2824
7,4,1.2824,nan
7,5,1.2824,nan
7,7,1.2824,nan
7,8,1.2824,nan
7,9,1.2824,nan
7,10,1.2824,nan
7,11,1.2824,nan
7,12,1.2824,nan
7,13,1.2824,nan
7,15,1.2824,nan
7,16,1.2824,nan
7,17,1.2824,nan
7,19,1.2824,nan
7,20,1.2824,nan
7,21,1.2824,nan
7,22,1.2824,nan
7,23,1.2824,nan
7,24,1.2824,nan
7,25,1.2824,nan
7,27,1.3133,1.3133
7,28,1.3133,nan
7,29,1.3133,nan
7,30,1.3135,1.3135
7,31,1.3135,nan
7,32,1.3135,nan
7,33,1.3135,nan
7,34,1.3135,nan
7,35,1.3135,nan
7,37,1.3135,nan
7,38,1.3135,nan
7,39,1.3135,nan
7,40,1.3135,nan
7,41,1.3135,nan
7,42,1.3135,nan
7,43,1.3135,nan
7,45,1.3135,nan
7,46,1.3135,nan
7,48,1.3135,nan
7,49,1.3135,nan
7,50,1.3135,nan
7,51,1.3135,nan
7,52,1.3135,nan
7,53,1.3135,nan
7,54,1.3135,nan
7,55,1.3135,nan
7,56,1.3135,nan
7,58,1.3135,nan
7,59,1.3135,nan
7,60,1.3135,nan
7,62,1.3135,nan
7,63,1.3165,1.3165
7,64,1.3165,nan
7,65,1.3165,nan
7,66,1.3165,nan
7,67,1.3165,nan
7,68,1.3165,nan
7,69,1.3165,nan
7,70,1.3165,nan
7,71,1.3165,nan
7,72,1.3165,nan
7,73,1.3165,nan
7,74,1.3165,nan
7,75,1.3197,1.3197
7,77,1.3197,nan
7,79,1.3197,nan
7,80,1.3197,nan
7,81,1.3197,nan
7,82,1.3197,nan
7,84,1.3197,nan
7,85,1.3197,nan
7,86,1.3197,nan
7,87,1.3197,nan
7,88,1.3197,nan
7,90,1.3205,1.3205
7,92,1.3205,nan
7,93,1.3205,nan
7,94,1.3205,nan
7,95,1.3205,nan
7,96,1.3205,nan
7,97,1.3205,nan
7,98,1.3205,nan
7,99,1.3206,1.3206
7,100,1.3206,nan
